Tunable topological protection in Rydberg lattices via a novel quantum Monte Carlo approach

Rydberg atom arrays have recently been conjectured to host $Z_2$ quantum spin liquids (QSLs) in certain parameter regimes. Due to the strong interactions between these atoms, it is not possible to analytically study these systems, and one must resort to Monte Carlo sampling of the path integral to reach definite conclusions. We use a tailored update, specifically designed to target the low energy excitations of the QSL. This allows us to reliably simulate Rydberg atoms on a triangular lattice in the proposed QSL regime. We identify a correlated paramagnetic phase at low temperatures which hosts topological protection similar to a $Z_2$ spin liquid up to a length scale tuned by Hamiltonian parameters. However, this correlated paramagnet seems to be continuously connected to the trivial paramagnetic regime and thus does not seem to be a true QSL. This result indicates the feasibility of Rydberg atom arrays to act as topological qubits.

==> elist.txt <==
Algo.eps
E0p25.eps
E0p26.eps
E0p27.eps
Eflow.eps
EnL12.eps
EnL6.eps
ESweep.eps
ESweepfine.eps
FMxop.eps
FMzop.eps
NSweepC.eps
NSweep.eps
NSweepfine.eps
RL4.eps
SCL12.eps
SCL6.eps
ScSize0p28.eps
ScSweep.eps
SF.eps
SFlattice.eps
StrSweepCls.eps
StrSweep.eps
StrSweepFine20.eps
TScale.eps

